Sparse Code Multiple Access (SCMA) Technique

Next-generation wireless networks require higher spectral efficiency and lower latency to meet the demands of various upcoming applications. Recently, non-orthogonal multiple access (NOMA) schemes are introduced in the literature for 5G and beyond. Various forms of NOMA are considered like power domain, code domain, pattern division multiple access, etc. to enhance the spectral efficiency of wireless networks. In this chapter, we introduce the code domain-based sparse code multiple access (SCMA) NOMA scheme to enhance the spectral efficiency of a wireless network. The design and detection of an SCMA system are analyzed in this chapter. Also, the method for codebooks design and its impact on system performance are highlighted. A hybrid multiple access scheme is also introduced using both code-domain and power-domain NOMA. Furthermore, simulation results are included to show the impact of various SCMA system parameters.ext-generation wireless networks require higher spectral efficiency and lower latency to meet the demands of various upcoming applications. Recently, non-orthogonal multiple access (NOMA) schemes are introduced in the literature for 5G and beyond. Various forms of NOMA are considered like power domain, code domain, pattern division multiple access, etc. to enhance the spectral efficiency of wireless networks. In this chapter, we introduce the code domainbased sparse code multiple access (SCMA) NOMA scheme to enhance the spectral efficiency of a wireless network. The design and detection of an SCMA system are analyzed in this chapter. Also, the method for codebooks design and its impact on system performance are highlighted. A hybrid multiple access scheme is also introduced using both code-domain and power-domain NOMA. Furthermore, simulation results are included to show the impact of various SCMA system parameters.

==> 6by9.txt <==
x1      y1        y2           y3          y4          
-2     0.3440     0.3214      0.2704       0.2987     
0      0.2558     0.2616      0.2005       0.1887 
2      0.1596     0.1825      0.1172       0.1076
4      0.0711     0.0932      0.0530       0.0499
6      0.0168     0.0365      0.0123       0.0107   
8      0.0023     0.0070      0.0021       0.0012
10     0.0002     0.0005      0.0002       0.0001



==> awgn.txt <==
x1      4by6      6by9         4by8                  
-6    0.4566     0.4229        0.4943        
-4    0.4029     0.3643        0.4469       
-2    0.3463     0.2832        0.4027      
0     0.2785     0.1899        0.3736     
2     0.1777     0.1167        0.3223   
4     0.0979     0.0498        0.2361     
6     0.0368     0.0122        0.1597   
8     0.0089     0.0017        0.0910
10    0.0014     1.8599e-04    0.0355
12    0          0             0.0163 

==> fading_new.txt <==
x1   6by4     S3      S1                 S2           16by4hybrid
0   0.4534    0.5214   0.1811            0.2843        0.2610          
2   0.4118    0.4677  0.1561            0.2608         0.2329           
4   0.3446    0.4181   0.1383          0.2322         0.1999  
6    0.2978    0.3740   0.1176         0.1965        0.1656
8   0.2268    0.3207    0.0931        0.1654         0.1391
10  0.1759     0.2581   0.0706        0.1286           0.1219
12  0.1194     0.2205   0.0541        0.0959            0.1007
14  0.0840     0.1562   0.0423        0.0723          0.0813
16  0.0440     0.1064  0.0296         0.0471           0.0661
18   0.0240    0.0609   0.0224         0.0324           0.0483
20  0.0116     0.0343    0.0143         0.0210        0.0350
22   0.005     0.0150   0.0102         0.0136           0.0254
24  0.0020     0.0068    0.0070        0.0086      0.0176 
26  7.9976e-04   0.0027   0.0042         0.0055      0.0121
28   3.4202e-04 0.0011     0.0026       0.0036        0.0080
30   1.2247e-04  4.0405e-04  0.0018      0.0023      0.0052


==> rayleigh.txt <==
x1      4by6      6by9            4by8                  
-6   0.5152       0.4686           0.5235   
-4   0.4644       0.4151           0.4784 
-2   0.3786       0.3589           0.4438
0    0.3482       0.3050           0.4124 
2    0.2612       0.2191           0.3523 
4    0.1959       0.1423           0.2660 
6    0.1271       0.0904           0.2027
8    0.0716       0.0427           0.1377 
10   0.0337       0.0197           0.0716
12   0.0137       0.0073           0.0320
14   0.0051       0.0030           0.0130
16   0.0019       0.0013           0.0036
18   7.1124e-04   5.3529e-04       0.0013
20   0            1.6314e-04       0
22   0            0                0
